A discrete chemo-dynamical model of M87's globular clusters: Kinematics extending to ~ 400 kpc

We study the mass distribution and kinematics of the giant elliptical galaxy M87 (NGC 4486) using discrete chemo-dynamical, axisymmetric Jeans equation modelling. Our catalogue comprises 894 globular clusters (GCs) extending to a projected radius of $\sim 430$ kpc with line-of-sight velocities and colours, and Multi Unit Spectroscopic Explorer (MUSE) integral field unit data within the central $2.4$ kpc of the main galaxy. The gravitational potential for our models is a combination of a luminous matter potential with a varying mass-to-light ratio for the main galaxy, a supermassive black hole and a dark matter (DM) potential with a cusped or cored DM halo. The best-fitting models with either a cusped or a cored DM halo show no significant differences and both are acceptable. We obtain a total mass of $(2.16 \pm 0.38) \times 10^{13} M_{\odot}$ within $\sim$ 400 kpc. By including the stellar mass-to-light ratio gradient, the DM fraction increases from $\sim$ 26 percent (with no gradient) to $\sim$ 73 percent within $1\,R_e^{\rm maj}$ (major axis of half-light isophote, 14.2 kpc), and from $\sim$ 84 percent to $\sim$ 94 percent within $5\,R_e^{\rm maj}$ (71.2 kpc). Red GCs have moderate rotation with $V_{\rm max}/\sigma \sim$ 0.4, and blue GCs have weak rotation with $V_{\rm max}/\sigma \sim$ 0.1. Red GCs have tangential velocity dispersion anisotropy, while blue GCs are consistent with being nearly isotropic. Our results suggest that red GCs are more likely to be born in-situ, while blue GCs are more likely to be accreted.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
